Renmin University of China at TRECVID 2022: Improving Video Search by Feature Fusion and Negation Understanding

We summarize our TRECVID 2022 Ad-hoc Video Search (AVS) experiments. Our solution is built with two new techniques, namely Lightweight Attentional Feature Fusion (LAFF) for combining diverse visual / textual features and Bidirectional Negation Learning (BNL) for addressing queries that contain negation cues. In particular, LAFF performs feature fusion at both early and late stages and at both text and video ends to exploit diverse (off-the-shelf) features. Compared to multi-head self attention, LAFF is much more compact yet more effective. Its attentional weights can also be used for selecting fewer features, with the retrieval performance mostly preserved. BNL trains a negation-aware video retrieval model by minimizing a bidirectionally constrained loss per triplet, where a triplet consists of a given training video, its original description and a partially negated description. For video feature extraction, we use pre-trained CLIP, BLIP, BEiT, ResNeXt-101 and irCSN. As for text features, we adopt bag-of-words, word2vec, CLIP and BLIP. Our training data consists of MSR-VTT, TGIF and VATEX that were used in our previous participation. In addition, we automatically caption the V3C1 collection for pre-training. The 2022 edition of the TRECVID benchmark has again been a fruitful participation for the RUCMM team. Our best run, with an infAP of 0.262, is ranked at the second place teamwise.

==> draw_avs/tv18-ad-hoc.scores.txt <==
F D                            RUCMM.18  1 0.121 
F D                            RUCMM.18  2 0.106 
F D                            RUCMM.18  4 0.104 
F D                            RUCMM.18  3 0.103 
F D                              INF.18  2 0.087 
F D                              INF.18  4 0.085 
F D                     NTU_ROSE_AVS.18  1 0.082 
F D                        MediaMill.18  2 0.081 
F D                              INF.18  3 0.081 
F D                        MediaMill.18  1 0.078 
F D                              INF.18  1 0.076 
F D                          UTS_ISA.18  4 0.067 
F D                          UTS_ISA.18  2 0.067 
F D                        MediaMill.18  4 0.065 
F D                        MediaMill.18  3 0.065 
F D                    Waseda_Meisei.18  4 0.060 
F D                          UTS_ISA.18  3 0.058 
F D                    Waseda_Meisei.18  1 0.057 
F D                        ITI_CERTH.18  2 0.047 
F D                        ITI_CERTH.18  1 0.043 
F D                    Waseda_Meisei.18  3 0.040 
F D                    Waseda_Meisei.18  2 0.040 
F D                        ITI_CERTH.18  3 0.040 
F D                        ITI_CERTH.18  4 0.034 
F D                          UTS_ISA.18  1 0.031 
F D                  NII_Hitachi_UIT.18  2 0.031 
F D                  NII_Hitachi_UIT.18  1 0.030 
F E                              INF.18  5 0.022 
F D                       VIREO_NExT.18  1 0.016 
F D                       VIREO_NExT.18  3 0.013 
F D                           NECTEC.18  1 0.011 
F D                       VIREO_NExT.18  2 0.010 
F D                  NII_Hitachi_UIT.18  3 0.003


==> draw_avs/tv19-ad-hoc.scores.txt <==
M D         WasedaMeiseiSoftbank.19  2 0.152
M D         WasedaMeiseiSoftbank.19  3 0.136
M D         WasedaMeiseiSoftbank.19  1 0.133
M D                        VIREO.19  2 0.118
M D         WasedaMeiseiSoftbank.19  4 0.114
M D                        VIREO.19  1 0.066
M A                        SIRET.19  3 0.035
M A                        SIRET.19  2 0.035
M A                        SIRET.19  1 0.034
M A                        SIRET.19  4 0.033
F D                          ATL.19  2 0.163
F D                          ATL.19  1 0.161
F D                        RUCMM.19  1 0.160
F D                          ATL.19  4 0.157
F D                        RUCMM.19  2 0.152
F D                        RUCMM.19  4 0.127
F D                        RUCMM.19  3 0.124
F D         WasedaMeiseiSoftbank.19  1 0.123
F D                          Inf.19  3 0.118
F D                          Inf.19  2 0.118
F D                          Inf.19  4 0.117
F D                          Inf.19  1 0.117
F D                          ATL.19  3 0.098
F D                  kindai_kobe.19  2 0.087
F D                  kindai_kobe.19  1 0.087
F E                       FIU_UM.19  4 0.082
F D                  N_D_kindai_kobe.19  5 0.081
F E                       FIU_UM.19  1 0.080
F D                  kindai_kobe.19  3 0.080
F E                       FIU_UM.19  3 0.079
F E                       FIU_UM.19  6 0.078
F D                        N_D_VIREO.19  5 0.075
F D                        VIREO.19  2 0.067
F E                       FIU_UM.19  2 0.065
F E                       N_E_FIU_UM.19  7 0.063
F E                       FIU_UM.19  5 0.061
F D                        VIREO.19  4 0.060
F D                        VIREO.19  3 0.060
F D                  kindai_kobe.19  4 0.059
F D                IMFD_IMPRESEE.19  2 0.046
F D                IMFD_IMPRESEE.19  1 0.041
F D                IMFD_IMPRESEE.19  3 0.040
F D                IMFD_IMPRESEE.19  4 0.038
F D                        VIREO.19  1 0.034
F A                      EURECOM.19  3 0.020
F A                      EURECOM.19  2 0.014
F A                      EURECOM.19  1 0.014


==> draw_vtt/vtt.matching.ranking.set.5.results.table.final.ours.txt <==
RUCMM.vtt.matching.run3.A.txt                     all  meanInvertedRank  0.516
RUCMM.vtt.matching.run3.B.txt                     all  meanInvertedRank  0.505
RUCMM.vtt.matching.run1.A.txt                     all  meanInvertedRank  0.505
RUCMM.vtt.matching.run1.B.txt                     all  meanInvertedRank  0.502
RUCMM.vtt.matching.run1.C.txt                     all  meanInvertedRank  0.495
RUCMM.vtt.matching.run3.C.txt                     all  meanInvertedRank  0.492
RUCMM.vtt.matching.run2.A.txt                     all  meanInvertedRank  0.458
RUCMM.vtt.matching.run2.B.txt                     all  meanInvertedRank  0.453
RUCMM.vtt.matching.run0.A.txt                     all  meanInvertedRank  0.450
RUCMM.vtt.matching.run2.C.txt                     all  meanInvertedRank  0.448
RUCMM.vtt.matching.run0.B.txt                     all  meanInvertedRank  0.448
INF.group.align.A.tv18                            all  meanInvertedRank  0.446
INF.group.align.B.tv18                            all  meanInvertedRank  0.443
INF.group.align.E.tv18                            all  meanInvertedRank  0.433
RUCMM.vtt.matching.run0.C.txt                     all  meanInvertedRank  0.430
INF.group.align.C.tv18                            all  meanInvertedRank  0.428
INF.group.align.D.tv18                            all  meanInvertedRank  0.422
EURECOM.run4.ensemble.B.tv18                      all  meanInvertedRank  0.240
EURECOM.run4.ensemble.C.tv18                      all  meanInvertedRank  0.234
EURECOM.run4.ensemble.A.tv18                      all  meanInvertedRank  0.231
UCR_VCG_Set.C.avg.txt                             all  meanInvertedRank  0.225
UCR_VCG_Set.A.avg.txt                             all  meanInvertedRank  0.218
UCR_VCG_Set.B.avg.txt                             all  meanInvertedRank  0.214
EURECOM.run3.final_i3d_bidir_2018.B.tv18          all  meanInvertedRank  0.209
EURECOM.run3.final_i3d_bidir_2018.C.tv18          all  meanInvertedRank  0.206
UCR_VCG_Set.C.max.txt                             all  meanInvertedRank  0.204
EURECOM.run3.final_i3d_bidir_2018.A.tv18          all  meanInvertedRank  0.202
UCR_VCG_Set.A.max.txt                             all  meanInvertedRank  0.198
EURECOM.run2.final_caps_i3d_2018.C.tv18           all  meanInvertedRank  0.197
EURECOM.run2.final_caps_i3d_2018.B.tv18           all  meanInvertedRank  0.197
EURECOM.run2.final_caps_i3d_2018.A.tv18           all  meanInvertedRank  0.197
UCR_VCG_Set.B.max.txt                             all  meanInvertedRank  0.195
EURECOM.run1.final_i3d_2018.C.tv18                all  meanInvertedRank  0.194
EURECOM.run1.final_i3d_2018.A.tv18                all  meanInvertedRank  0.194
EURECOM.run1.final_i3d_2018.B.tv18                all  meanInvertedRank  0.190
UCR_VCG_Set.C.key2.txt                            all  meanInvertedRank  0.180
UCR_VCG_Set.B.key2.txt                            all  meanInvertedRank  0.170
UCR_VCG_Set.A.key2.txt                            all  meanInvertedRank  0.169
UCR_VCG_Set.A.key4.txt                            all  meanInvertedRank  0.168
UCR_VCG_Set.C.key4.txt                            all  meanInvertedRank  0.166
UCR_VCG_Set.B.key4.txt                            all  meanInvertedRank  0.163
NTU_ROSE.trecvid_submission_retrieval.A.RUN1.txt  all  meanInvertedRank  0.149
orand.C.txt                                       all  meanInvertedRank  0.014
orand.E.txt                                       all  meanInvertedRank  0.013
orand.B.txt                                       all  meanInvertedRank  0.013
orand.A.txt                                       all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run4.E.txt               all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run3.B.txt               all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run2.E.primary.txt       all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run2.B.primary.txt       all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run2.A.primary.txt       all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run1.A.txt               all  meanInvertedRank  0.013
orand.D.txt                                       all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run4.D.txt               all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run4.A.txt               all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run3.C.txt               all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run2.C.primary.txt       all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run4.C.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run3.E.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run2.D.primary.txt       all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run1.E.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run1.D.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run1.C.txt               all  meanInvertedRank  0.011
kslab.tv18.vtt.MatchingAndRanking.A.tv18          all  meanInvertedRank  0.010
KU_ISPL_matching_ranking_run3.D.txt               all  meanInvertedRank  0.010
KU_ISPL_matching_ranking_run3.A.txt               all  meanInvertedRank  0.010
KU_ISPL_matching_ranking_run4.B.txt               all  meanInvertedRank  0.009
KU_ISPL_matching_ranking_run1.B.txt               all  meanInvertedRank  0.009
NTU_ROSE.trecvid_submission_retrieval.A.RUN0.txt  all  meanInvertedRank  0.007
UCR_VCG_Set.E.key4.txt                            all  meanInvertedRank  0.006
EURECOM.run2.final_caps_i3d_2018.E.tv18           all  meanInvertedRank  0.006
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.E.txt           all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.B.txt           all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.E.txt           all  meanInvertedRank  0.005
UCR_VCG_Set.E.max.txt                             all  meanInvertedRank  0.005
UCR_VCG_Set.E.key2.txt                            all  meanInvertedRank  0.005
UCR_VCG_Set.E.avg.txt                             all  meanInvertedRank  0.005
UCR_VCG_Set.D.key4.txt                            all  meanInvertedRank  0.005
UCR_VCG_Set.D.avg.txt                             all  meanInvertedRank  0.005
RUCMM.vtt.matching.run2.E.txt                     all  meanInvertedRank  0.455
RUCMM.vtt.matching.run0.E.txt                     all  meanInvertedRank  0.448
NTU_ROSE.trecvid_submission_retrieval.B.RUN1.txt  all  meanInvertedRank  0.005
EURECOM.run2.final_caps_i3d_2018.D.tv18           all  meanInvertedRank  0.005
kslab.tv18.vtt.MatchingAndRanking.E.tv18          all  meanInvertedRank  0.004
kslab.tv18.vtt.MatchingAndRanking.D.tv18          all  meanInvertedRank  0.004
kslab.tv18.vtt.MatchingAndRanking.C.tv18          all  meanInvertedRank  0.004
kslab.tv18.vtt.MatchingAndRanking.B.tv18          all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.C.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.B.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.E.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.C.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.B.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.A.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.E.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.C.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.A.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.B.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.A.txt           all  meanInvertedRank  0.004
UCR_VCG_Set.D.max.txt                             all  meanInvertedRank  0.004
UCR_VCG_Set.D.key2.txt                            all  meanInvertedRank  0.004
RUCMM.vtt.matching.run3.E.txt                     all  meanInvertedRank  0.509
RUCMM.vtt.matching.run2.D.txt                     all  meanInvertedRank  0.436
RUCMM.vtt.matching.run1.E.txt                     all  meanInvertedRank  0.500
RUCMM.vtt.matching.run0.D.txt                     all  meanInvertedRank  0.436
NTU_ROSE.trecvid_submission_retrieval.E.RUN1.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.E.RUN0.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.D.RUN1.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.D.RUN0.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.C.RUN1.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.C.RUN0.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.B.RUN0.txt  all  meanInvertedRank  0.004
MMsys_CCMIP.run.D.txt                             all  meanInvertedRank  0.004
EURECOM.run4.ensemble.E.tv18                      all  meanInvertedRank  0.004
EURECOM.run4.ensemble.D.tv18                      all  meanInvertedRank  0.004
EURECOM.run3.final_i3d_bidir_2018.E.tv18          all  meanInvertedRank  0.004
EURECOM.run3.final_i3d_bidir_2018.D.tv18          all  meanInvertedRank  0.004
EURECOM.run1.final_i3d_2018.E.tv18                all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.D.txt           all  meanInvertedRank  0.003
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.A.txt           all  meanInvertedRank  0.003
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.D.txt           all  meanInvertedRank  0.003
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.D.txt           all  meanInvertedRank  0.003
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.D.txt           all  meanInvertedRank  0.003
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.C.txt           all  meanInvertedRank  0.003
RUCMM.vtt.matching.run3.D.txt                     all  meanInvertedRank  0.491
RUCMM.vtt.matching.run1.D.txt                     all  meanInvertedRank  0.494
MMsys_CCMIP.run.E.txt                             all  meanInvertedRank  0.003
MMsys_CCMIP.run.C.txt                             all  meanInvertedRank  0.003
MMsys_CCMIP.run.B.txt                             all  meanInvertedRank  0.003
MMsys_CCMIP.run.A.txt                             all  meanInvertedRank  0.003
EURECOM.run1.final_i3d_2018.D.tv18                all  meanInvertedRank  0.003


==> draw_vtt/vtt.matching.ranking.set.5.results.table.final.txt <==
RUCMM.vtt.matching.run3.A.txt                     all  meanInvertedRank  0.516
RUCMM.vtt.matching.run3.E.txt                     all  meanInvertedRank  0.509
RUCMM.vtt.matching.run3.B.txt                     all  meanInvertedRank  0.505
RUCMM.vtt.matching.run1.A.txt                     all  meanInvertedRank  0.505
RUCMM.vtt.matching.run1.B.txt                     all  meanInvertedRank  0.502
RUCMM.vtt.matching.run1.E.txt                     all  meanInvertedRank  0.500
RUCMM.vtt.matching.run1.C.txt                     all  meanInvertedRank  0.495
RUCMM.vtt.matching.run1.D.txt                     all  meanInvertedRank  0.494
RUCMM.vtt.matching.run3.C.txt                     all  meanInvertedRank  0.492
RUCMM.vtt.matching.run3.D.txt                     all  meanInvertedRank  0.491
RUCMM.vtt.matching.run2.A.txt                     all  meanInvertedRank  0.458
RUCMM.vtt.matching.run2.E.txt                     all  meanInvertedRank  0.455
RUCMM.vtt.matching.run2.B.txt                     all  meanInvertedRank  0.453
RUCMM.vtt.matching.run0.A.txt                     all  meanInvertedRank  0.450
RUCMM.vtt.matching.run2.C.txt                     all  meanInvertedRank  0.448
RUCMM.vtt.matching.run0.E.txt                     all  meanInvertedRank  0.448
RUCMM.vtt.matching.run0.B.txt                     all  meanInvertedRank  0.448
INF.group.align.A.tv18                            all  meanInvertedRank  0.446
INF.group.align.B.tv18                            all  meanInvertedRank  0.443
RUCMM.vtt.matching.run2.D.txt                     all  meanInvertedRank  0.436
RUCMM.vtt.matching.run0.D.txt                     all  meanInvertedRank  0.436
INF.group.align.E.tv18                            all  meanInvertedRank  0.433
RUCMM.vtt.matching.run0.C.txt                     all  meanInvertedRank  0.430
INF.group.align.C.tv18                            all  meanInvertedRank  0.428
INF.group.align.D.tv18                            all  meanInvertedRank  0.422
EURECOM.run4.ensemble.E.tv18                      all  meanInvertedRank  0.241
EURECOM.run4.ensemble.B.tv18                      all  meanInvertedRank  0.240
EURECOM.run4.ensemble.C.tv18                      all  meanInvertedRank  0.234
EURECOM.run4.ensemble.A.tv18                      all  meanInvertedRank  0.231
UCR_VCG_Set.C.avg.txt                             all  meanInvertedRank  0.225
EURECOM.run4.ensemble.D.tv18                      all  meanInvertedRank  0.224
UCR_VCG_Set.A.avg.txt                             all  meanInvertedRank  0.218
UCR_VCG_Set.E.avg.txt                             all  meanInvertedRank  0.216
UCR_VCG_Set.B.avg.txt                             all  meanInvertedRank  0.214
UCR_VCG_Set.D.avg.txt                             all  meanInvertedRank  0.212
EURECOM.run3.final_i3d_bidir_2018.E.tv18          all  meanInvertedRank  0.212
EURECOM.run3.final_i3d_bidir_2018.B.tv18          all  meanInvertedRank  0.209
EURECOM.run3.final_i3d_bidir_2018.C.tv18          all  meanInvertedRank  0.206
UCR_VCG_Set.E.max.txt                             all  meanInvertedRank  0.205
UCR_VCG_Set.C.max.txt                             all  meanInvertedRank  0.204
EURECOM.run2.final_caps_i3d_2018.E.tv18           all  meanInvertedRank  0.204
EURECOM.run3.final_i3d_bidir_2018.A.tv18          all  meanInvertedRank  0.202
UCR_VCG_Set.D.max.txt                             all  meanInvertedRank  0.199
EURECOM.run1.final_i3d_2018.E.tv18                all  meanInvertedRank  0.199
UCR_VCG_Set.A.max.txt                             all  meanInvertedRank  0.198
EURECOM.run2.final_caps_i3d_2018.C.tv18           all  meanInvertedRank  0.197
EURECOM.run2.final_caps_i3d_2018.B.tv18           all  meanInvertedRank  0.197
EURECOM.run2.final_caps_i3d_2018.A.tv18           all  meanInvertedRank  0.197
UCR_VCG_Set.B.max.txt                             all  meanInvertedRank  0.195
EURECOM.run1.final_i3d_2018.C.tv18                all  meanInvertedRank  0.194
EURECOM.run1.final_i3d_2018.A.tv18                all  meanInvertedRank  0.194
EURECOM.run1.final_i3d_2018.D.tv18                all  meanInvertedRank  0.193
EURECOM.run1.final_i3d_2018.B.tv18                all  meanInvertedRank  0.190
EURECOM.run3.final_i3d_bidir_2018.D.tv18          all  meanInvertedRank  0.186
EURECOM.run2.final_caps_i3d_2018.D.tv18           all  meanInvertedRank  0.184
UCR_VCG_Set.C.key2.txt                            all  meanInvertedRank  0.180
UCR_VCG_Set.E.key2.txt                            all  meanInvertedRank  0.171
UCR_VCG_Set.B.key2.txt                            all  meanInvertedRank  0.170
UCR_VCG_Set.A.key2.txt                            all  meanInvertedRank  0.169
UCR_VCG_Set.A.key4.txt                            all  meanInvertedRank  0.168
UCR_VCG_Set.D.key2.txt                            all  meanInvertedRank  0.166
UCR_VCG_Set.C.key4.txt                            all  meanInvertedRank  0.166
UCR_VCG_Set.E.key4.txt                            all  meanInvertedRank  0.165
UCR_VCG_Set.D.key4.txt                            all  meanInvertedRank  0.164
UCR_VCG_Set.B.key4.txt                            all  meanInvertedRank  0.163
NTU_ROSE.trecvid_submission_retrieval.A.RUN1.txt  all  meanInvertedRank  0.149
orand.C.txt                                       all  meanInvertedRank  0.014
orand.E.txt                                       all  meanInvertedRank  0.013
orand.B.txt                                       all  meanInvertedRank  0.013
orand.A.txt                                       all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run4.E.txt               all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run3.B.txt               all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run2.E.primary.txt       all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run2.B.primary.txt       all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run2.A.primary.txt       all  meanInvertedRank  0.013
KU_ISPL_matching_ranking_run1.A.txt               all  meanInvertedRank  0.013
orand.D.txt                                       all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run4.D.txt               all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run4.A.txt               all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run3.C.txt               all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run2.C.primary.txt       all  meanInvertedRank  0.012
KU_ISPL_matching_ranking_run4.C.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run3.E.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run2.D.primary.txt       all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run1.E.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run1.D.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run1.C.txt               all  meanInvertedRank  0.011
KU_ISPL_matching_ranking_run3.D.txt               all  meanInvertedRank  0.010
KU_ISPL_matching_ranking_run3.A.txt               all  meanInvertedRank  0.010
kslab.tv18.vtt.MatchingAndRanking.A.tv18          all  meanInvertedRank  0.010
KU_ISPL_matching_ranking_run4.B.txt               all  meanInvertedRank  0.009
KU_ISPL_matching_ranking_run1.B.txt               all  meanInvertedRank  0.009
kslab.tv18.vtt.MatchingAndRanking.D.tv18          all  meanInvertedRank  0.009
kslab.tv18.vtt.MatchingAndRanking.B.tv18          all  meanInvertedRank  0.009
kslab.tv18.vtt.MatchingAndRanking.E.tv18          all  meanInvertedRank  0.008
NTU_ROSE.trecvid_submission_retrieval.A.RUN0.txt  all  meanInvertedRank  0.007
kslab.tv18.vtt.MatchingAndRanking.C.tv18          all  meanInvertedRank  0.006
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.C.txt           all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.E.txt           all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.B.txt           all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.B.txt           all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.E.txt           all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.C.txt           all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.B.txt           all  meanInvertedRank  0.005
NTU_ROSE.trecvid_submission_retrieval.B.RUN1.txt  all  meanInvertedRank  0.005
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.E.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.D.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.B.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.D.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.C.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run3.A.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.E.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.D.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.C.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run2.A.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.D.txt           all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run1.A.txt           all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.E.RUN1.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.E.RUN0.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.D.RUN1.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.D.RUN0.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.C.RUN1.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.C.RUN0.txt  all  meanInvertedRank  0.004
NTU_ROSE.trecvid_submission_retrieval.B.RUN0.txt  all  meanInvertedRank  0.004
UTS_CETC_D2DCRC_CAI_tv18.vtt.run4.A.txt           all  meanInvertedRank  0.003
MMsys_CCMIP.run.E.txt                             all  meanInvertedRank  0.003
MMsys_CCMIP.run.D.txt                             all  meanInvertedRank  0.003
MMsys_CCMIP.run.C.txt                             all  meanInvertedRank  0.003
MMsys_CCMIP.run.B.txt                             all  meanInvertedRank  0.003
MMsys_CCMIP.run.A.txt                             all  meanInvertedRank  0.003

